MAASAI: A Tool-Augmented Multi-Agent System for Astronomical Data Analysis

Modern astronomical workflows require the coordinated use of specialised software, scientific archives, heterogeneous data, and domain-specific knowledge. Advances in large language models and multimodal foundation models enable natural-language interaction with scientific data and tools. Realising this potential requires integrating these models with established scientific capabilities. We present MAASAI (Multi-agent Astronomy Assistant for Scientific Analysis and Inference), a modular multi-agent system combining foundation-model reasoning, retrieval-augmented knowledge, and specialised astronomical tools within a graph-based execution framework. MAASAI coordinates request preparation, planning, execution, and response synthesis via specialised workers. Its architecture supports native and external applications, artefact and provenance management, optional human approval, and configurable inference backends, including fully local deployment with open-weight models. Motivated by SKA-era data-analysis challenges, MAASAI is also designed to support other astronomical domains. We evaluate MAASAI through radio-image benchmarks, single- and multi-step workflow demonstrations, and literature-grounded reasoning. Compared with a commercial-model baseline, MAASAI improves macro-averaged F1 scores from 0.53 to 0.72 for extended/diffuse emission classification and from 0.37 to 0.88 for source morphology classification. Workflow demonstrations show the coordination of measurements, source extraction, archive queries, and catalogue processing. A 94-question literature benchmark yielded generally favourable automated assessments, with comparable ratings from a pilot expert evaluation of 59 answers. These results highlight how tool-augmented multi-agent systems extend foundation-model reasoning to specialised astronomical analyses through established scientific software.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
